Edge-specific signal propagation on mature chromophore-region 3D mechanism graphs for fluorescent protein quantum-yield prediction

Fluorescent protein quantum yield (QY) is governed by the mature chromophore and its three-dimensional microenvironment rather than sequence identity alone. Protein language models and emission-band averages capture global trends, but do not model how local physical signals act on specific chromophore regions. We present a chromophore-centred mechanism graph algorithm for QY prediction. Each PDB structure is converted into a typed 3D residue graph, registered to a mature-CRO state, partitioned into phenolate, bridge and imidazolinone regions, and transformed by channel-signal-region propagation. The representation contains 121 enrichment features; after removing identity shortcuts, 52 non-identity features are used for band-specific ExtraTrees regression. Because each feature encodes a contact channel, seed signal and target CRO region, interpretation is intrinsic rather than post hoc. On a 531-protein benchmark, the method achieved the best random-CV performance among model-based baselines (R = 0.772 +/- 0.008, MAE = 0.131 +/- 0.002), exceeding Band mean (R = 0.632), ESM-C (R = 0.734) and SaProt (R = 0.731), and ranked first in bright screening (Bright P@5 = 0.704). Under homology control, the advantage was clearest in the remote bucket (<50% similarity; R = 0.697 versus 0.633, 0.575 and 0.408), with the strongest overall bright/dark Top-K screening. Stable selected features recovered band-specific mechanisms: aromatic packing and clamp asymmetry in GFP-like proteins, charge/clamp balance in Red proteins, and flexibility-risk/bulky-contact features in Far-red proteins. Source code, feature tables and evaluation scripts are available from the first author upon request. Contact: yuchenak05@gmail.com

==> tables/feature_stability.csv <==
group,feature,count,frequency,edge,region
Far-red,enrich_steric_flex_risk_phenolate,25,1.0,steric,phenolate
Far-red,enrich_steric_flex_risk_bridge,25,1.0,steric,bridge
Far-red,enrich_steric_flex_risk_imidazolinone,25,1.0,steric,imidazolinone
Far-red,enrich_hydrophobic_flex_risk_phenolate,25,1.0,steric,phenolate
Far-red,enrich_steric_steric_bulky_imidazolinone,22,0.88,steric,imidazolinone
Far-red,enrich_hydrophobic_flex_risk_imidazolinone,20,0.8,steric,imidazolinone
Far-red,enrich_steric_charge_imidazolinone,20,0.8,electrostatic,imidazolinone
Far-red,enrich_hydrophobic_flex_risk_bridge,14,0.56,steric,bridge
Far-red,enrich_steric_charge_bridge,14,0.56,electrostatic,bridge
Far-red,enrich_steric_steric_bulky_bridge,12,0.48,steric,bridge
Far-red,enrich_steric_aromatic_imidazolinone,7,0.28,aromatic,imidazolinone
Far-red,enrich_hydrophobic_aromatic_imidazolinone,6,0.24,aromatic,imidazolinone
Far-red,enrich_steric_charge_phenolate,6,0.24,electrostatic,phenolate
Far-red,clamp_bridge_side1,6,0.24,clamp,clamp
Far-red,clamp_clamp_asymmetry,4,0.16,clamp,clamp
Far-red,enrich_steric_rotatable_bonds_imidazolinone,4,0.16,steric,imidazolinone
Far-red,enrich_steric_aromatic_bridge,2,0.08,aromatic,bridge
Far-red,enrich_steric_rotatable_bonds_bridge,2,0.08,steric,bridge
Far-red,enrich_hydrophobic_hb_donor_bridge,2,0.08,hbond,bridge
Far-red,enrich_hydrophobic_hb_acceptor_phenolate,2,0.08,hbond,phenolate
Far-red,enrich_hydrophobic_hb_donor_phenolate,2,0.08,hbond,phenolate
Far-red,clamp_bridge_clamp_total,2,0.08,clamp,clamp
Far-red,enrich_steric_steric_bulky_phenolate,1,0.04,steric,phenolate
Far-red,clamp_bridge_clamp_balance,1,0.04,clamp,clamp
Far-red,enrich_hydrophobic_total_bridge,1,0.04,hydrophobic,bridge
GFP-like,enrich_hydrophobic_aromatic_imidazolinone,25,1.0,aromatic,imidazolinone
GFP-like,enrich_steric_aromatic_imidazolinone,25,1.0,aromatic,imidazolinone
GFP-like,enrich_hydrophobic_aromatic_bridge,25,1.0,aromatic,bridge
GFP-like,enrich_steric_aromatic_bridge,23,0.92,aromatic,bridge
GFP-like,clamp_clamp_asymmetry,23,0.92,clamp,clamp
GFP-like,enrich_hydrophobic_total_bridge,22,0.88,hydrophobic,bridge
GFP-like,enrich_steric_flex_risk_phenolate,21,0.84,steric,phenolate
GFP-like,enrich_hydrophobic_hb_donor_imidazolinone,17,0.68,hbond,imidazolinone
GFP-like,enrich_hydrophobic_hb_acceptor_imidazolinone,15,0.6,hbond,imidazolinone
GFP-like,enrich_hydrophobic_total_imidazolinone,12,0.48,hydrophobic,imidazolinone
GFP-like,enrich_hydrophobic_hb_donor_bridge,12,0.48,hbond,bridge
GFP-like,clamp_bridge_side2,9,0.36,clamp,clamp
GFP-like,enrich_steric_rotatable_bonds_imidazolinone,6,0.24,steric,imidazolinone
GFP-like,enrich_hydrophobic_hb_acceptor_bridge,5,0.2,hbond,bridge
GFP-like,enrich_steric_flex_risk_bridge,4,0.16,steric,bridge
GFP-like,enrich_steric_charge_phenolate,3,0.12,electrostatic,phenolate
GFP-like,enrich_hydrophobic_hydrophobic_imidazolinone,1,0.04,hydrophobic,imidazolinone
GFP-like,enrich_steric_rotatable_bonds_bridge,1,0.04,steric,bridge
GFP-like,enrich_steric_flex_risk_imidazolinone,1,0.04,steric,imidazolinone
Red,enrich_steric_charge_phenolate,25,1.0,electrostatic,phenolate
Red,enrich_steric_rotatable_bonds_bridge,25,1.0,steric,bridge
Red,enrich_steric_charge_imidazolinone,25,1.0,electrostatic,imidazolinone
Red,enrich_steric_charge_bridge,25,1.0,electrostatic,bridge
Red,enrich_steric_rotatable_bonds_imidazolinone,25,1.0,steric,imidazolinone
Red,clamp_bridge_side2,23,0.92,clamp,clamp
Red,clamp_bridge_clamp_balance,22,0.88,clamp,clamp
Red,enrich_hydrophobic_charge_imidazolinone,16,0.64,electrostatic,imidazolinone
Red,enrich_hydrophobic_hb_acceptor_bridge,16,0.64,hbond,bridge
Red,clamp_imidaz_clamp,16,0.64,clamp,clamp
Red,enrich_hydrophobic_charge_phenolate,15,0.6,electrostatic,phenolate
Red,enrich_hydrophobic_flex_risk_phenolate,4,0.16,steric,phenolate
Red,enrich_hydrophobic_aromatic_imidazolinone,3,0.12,aromatic,imidazolinone
Red,clamp_bridge_clamp_total,3,0.12,clamp,clamp
Red,clamp_phenolate_clamp,2,0.08,clamp,clamp
Red,enrich_hydrophobic_hb_acceptor_imidazolinone,1,0.04,hbond,imidazolinone
Red,enrich_steric_hb_acceptor_imidazolinone,1,0.04,hbond,imidazolinone
Red,enrich_hydrophobic_steric_bulky_phenolate,1,0.04,steric,phenolate
Red,enrich_hydrophobic_aromatic_bridge,1,0.04,aromatic,bridge
Red,enrich_steric_rotatable_bonds_phenolate,1,0.04,steric,phenolate


==> tables/homology_summary.csv <==
Method,Bucket,R,MAE,n
Band mean,70-85,0.6427287365093483,0.1595424957364822,70
Band mean,50-70,0.8298272058213231,0.1006018899521814,31
Band mean,<50,0.6325252641806225,0.1647939959043992,80
ESM-C,70-85,0.6716223830105018,0.1749605451463291,70
ESM-C,50-70,0.625708019497017,0.1364084761819786,31
ESM-C,<50,0.4083274644447043,0.2264479896789485,80
SaProt,70-85,0.701496326580267,0.1699999531746031,70
SaProt,50-70,0.7135315983668666,0.1112648118279569,31
SaProt,<50,0.574884907115708,0.2006707215277777,80
Mechanism graph,70-85,0.7561221131683626,0.1373152849970822,70
Mechanism graph,50-70,0.8243988825928286,0.1213372900114565,31
Mechanism graph,<50,0.696942918024862,0.1509257106453808,80


==> tables/homology_topk.csv <==
Method,Bucket,direction,K,precision
Band mean,70-85,bright,5,0.2
Band mean,70-85,bright,10,0.1
Band mean,70-85,bright,15,0.2
Band mean,70-85,bright,20,0.15
Band mean,70-85,bright,25,0.12
Band mean,70-85,dark,5,0.6
Band mean,70-85,dark,10,0.5
Band mean,70-85,dark,15,0.3333333333333333
Band mean,70-85,dark,20,0.3
Band mean,70-85,dark,25,0.24
Band mean,50-70,bright,5,0.2
Band mean,50-70,bright,10,0.1
Band mean,50-70,bright,15,0.0666666666666666
Band mean,50-70,bright,20,0.05
Band mean,50-70,bright,25,0.04
Band mean,50-70,dark,5,0.4
Band mean,50-70,dark,10,0.3
Band mean,50-70,dark,15,0.2
Band mean,50-70,dark,20,0.15
Band mean,50-70,dark,25,0.12
Band mean,<50,bright,5,0.4
Band mean,<50,bright,10,0.2
Band mean,<50,bright,15,0.1333333333333333
Band mean,<50,bright,20,0.2
Band mean,<50,bright,25,0.24
Band mean,<50,dark,5,0.2
Band mean,<50,dark,10,0.4
Band mean,<50,dark,15,0.4
Band mean,<50,dark,20,0.4
Band mean,<50,dark,25,0.32
ESM-C,70-85,bright,5,0.8
ESM-C,70-85,bright,10,0.5
ESM-C,70-85,bright,15,0.3333333333333333
ESM-C,70-85,bright,20,0.25
ESM-C,70-85,bright,25,0.24
ESM-C,70-85,dark,5,0.6
ESM-C,70-85,dark,10,0.4
ESM-C,70-85,dark,15,0.3333333333333333
ESM-C,70-85,dark,20,0.3
ESM-C,70-85,dark,25,0.32
ESM-C,50-70,bright,5,0.2
ESM-C,50-70,bright,10,0.1
ESM-C,50-70,bright,15,0.0666666666666666
ESM-C,50-70,bright,20,0.05
ESM-C,50-70,bright,25,0.04
ESM-C,50-70,dark,5,0.6
ESM-C,50-70,dark,10,0.3
ESM-C,50-70,dark,15,0.2
ESM-C,50-70,dark,20,0.15
ESM-C,50-70,dark,25,0.12
ESM-C,<50,bright,5,0.2
ESM-C,<50,bright,10,0.2
ESM-C,<50,bright,15,0.1333333333333333
ESM-C,<50,bright,20,0.15
ESM-C,<50,bright,25,0.12
ESM-C,<50,dark,5,0.2
ESM-C,<50,dark,10,0.3
ESM-C,<50,dark,15,0.2
ESM-C,<50,dark,20,0.2
ESM-C,<50,dark,25,0.2
SaProt,70-85,bright,5,0.6
SaProt,70-85,bright,10,0.3
SaProt,70-85,bright,15,0.2
SaProt,70-85,bright,20,0.15
SaProt,70-85,bright,25,0.16
SaProt,70-85,dark,5,0.4
SaProt,70-85,dark,10,0.5
SaProt,70-85,dark,15,0.4
SaProt,70-85,dark,20,0.3
SaProt,70-85,dark,25,0.32
SaProt,50-70,bright,5,0.0
SaProt,50-70,bright,10,0.0
SaProt,50-70,bright,15,0.0666666666666666
SaProt,50-70,bright,20,0.05
SaProt,50-70,bright,25,0.04
SaProt,50-70,dark,5,0.6
SaProt,50-70,dark,10,0.3
SaProt,50-70,dark,15,0.2
SaProt,50-70,dark,20,0.15
SaProt,50-70,dark,25,0.12
SaProt,<50,bright,5,0.2
SaProt,<50,bright,10,0.1
SaProt,<50,bright,15,0.2
SaProt,<50,bright,20,0.2
SaProt,<50,bright,25,0.16
SaProt,<50,dark,5,0.2
SaProt,<50,dark,10,0.2
SaProt,<50,dark,15,0.2
SaProt,<50,dark,20,0.15
SaProt,<50,dark,25,0.2
Mechanism graph,70-85,bright,5,0.8000000000000002
Mechanism graph,70-85,dark,5,0.4000000000000001
Mechanism graph,70-85,bright,10,0.4000000000000001
Mechanism graph,70-85,dark,10,0.3666666666666667
Mechanism graph,70-85,bright,15,0.311111111111111
Mechanism graph,70-85,dark,15,0.3333333333333333
Mechanism graph,70-85,bright,20,0.25
Mechanism graph,70-85,dark,20,0.3499999999999999
Mechanism graph,70-85,bright,25,0.2
Mechanism graph,70-85,dark,25,0.3066666666666667
Mechanism graph,50-70,bright,5,0.2
Mechanism graph,50-70,dark,5,0.6
Mechanism graph,50-70,bright,10,0.1
Mechanism graph,50-70,dark,10,0.3
Mechanism graph,50-70,bright,15,0.0666666666666666
Mechanism graph,50-70,dark,15,0.2
Mechanism graph,50-70,bright,20,0.05
Mechanism graph,50-70,dark,20,0.15
Mechanism graph,50-70,bright,25,0.04
Mechanism graph,50-70,dark,25,0.12
Mechanism graph,<50,bright,5,0.2
Mechanism graph,<50,dark,5,0.4666666666666666
Mechanism graph,<50,bright,10,0.2666666666666666
Mechanism graph,<50,dark,10,0.5333333333333333
Mechanism graph,<50,bright,15,0.3333333333333333
Mechanism graph,<50,dark,15,0.4888888888888889
Mechanism graph,<50,bright,20,0.2833333333333333
Mechanism graph,<50,dark,20,0.4333333333333333
Mechanism graph,<50,bright,25,0.24
Mechanism graph,<50,dark,25,0.36


==> tables/random_summary.csv <==
Method,R,R_sd,MAE,MAE_sd
Band mean,0.6322708575687616,0.0015276839018668,0.1667811127058735,0.0003818936687117
ESM-C,0.7338987092755597,0.0054173327190052,0.1425367172545525,0.0013998613095358
SaProt,0.730503404019155,0.0018183928460507,0.1458322852637782,0.0003544468971087
Mechanism graph,0.771859724374113,0.0075299666690124,0.1312686404317281,0.0017663817713162


==> tables/random_topk.csv <==
Method,direction,K,precision
Band mean,bright,5,0.16
Band mean,bright,10,0.1666666666666666
Band mean,bright,20,0.1799999999999999
Band mean,bright,50,0.184
Band mean,dark,5,0.2266666666666666
Band mean,dark,10,0.3
Band mean,dark,20,0.3066666666666666
Band mean,dark,50,0.1773333333333333
ESM-C,bright,5,0.68
ESM-C,bright,10,0.58
ESM-C,bright,20,0.3999999999999999
ESM-C,bright,50,0.2053333333333333
ESM-C,dark,5,0.5066666666666667
ESM-C,dark,10,0.4599999999999999
ESM-C,dark,20,0.3466666666666666
ESM-C,dark,50,0.1919999999999999
SaProt,bright,5,0.64
SaProt,bright,10,0.5266666666666666
SaProt,bright,20,0.3666666666666666
SaProt,bright,50,0.1986666666666666
SaProt,dark,5,0.4533333333333333
SaProt,dark,10,0.4266666666666667
SaProt,dark,20,0.3266666666666666
SaProt,dark,50,0.1999999999999999
Mechanism graph,bright,5,0.7040000000000001
Mechanism graph,bright,10,0.516
Mechanism graph,bright,15,0.4213333333333333
Mechanism graph,bright,20,0.37
Mechanism graph,bright,25,0.3264
Mechanism graph,dark,5,0.5359999999999999
Mechanism graph,dark,10,0.488
Mechanism graph,dark,15,0.4133333333333333
Mechanism graph,dark,20,0.368
Mechanism graph,dark,25,0.3263999999999999


==> tables/selected_feature_instances.csv <==
seed,fold,group,feature,rank
123,0,GFP-like,enrich_hydrophobic_aromatic_imidazolinone,1
123,0,GFP-like,enrich_steric_aromatic_imidazolinone,2
123,0,GFP-like,enrich_hydrophobic_aromatic_bridge,3
123,0,GFP-like,enrich_steric_aromatic_bridge,4
123,0,GFP-like,enrich_steric_flex_risk_phenolate,5
123,0,GFP-like,clamp_clamp_asymmetry,6
123,0,GFP-like,enrich_hydrophobic_total_bridge,7
123,0,GFP-like,enrich_hydrophobic_hb_acceptor_imidazolinone,8
123,0,GFP-like,enrich_hydrophobic_total_imidazolinone,9
123,0,GFP-like,enrich_hydrophobic_hb_acceptor_bridge,10
123,0,Red,enrich_steric_charge_phenolate,1
123,0,Red,enrich_steric_rotatable_bonds_bridge,2
123,0,Red,enrich_steric_charge_imidazolinone,3
123,0,Red,enrich_steric_charge_bridge,4
123,0,Red,enrich_steric_rotatable_bonds_imidazolinone,5
123,0,Red,enrich_hydrophobic_charge_imidazolinone,6
123,0,Red,clamp_bridge_side2,7
123,0,Red,enrich_hydrophobic_charge_phenolate,8
123,0,Red,clamp_bridge_clamp_balance,9
123,0,Red,enrich_hydrophobic_aromatic_imidazolinone,10
123,0,Far-red,enrich_steric_flex_risk_phenolate,1
123,0,Far-red,enrich_steric_flex_risk_bridge,2
123,0,Far-red,enrich_steric_flex_risk_imidazolinone,3
123,0,Far-red,enrich_hydrophobic_flex_risk_phenolate,4
123,0,Far-red,enrich_steric_steric_bulky_imidazolinone,5
123,0,Far-red,enrich_steric_aromatic_imidazolinone,6
123,0,Far-red,enrich_hydrophobic_flex_risk_imidazolinone,7
123,0,Far-red,enrich_hydrophobic_flex_risk_bridge,8
123,0,Far-red,enrich_hydrophobic_aromatic_imidazolinone,9
123,0,Far-red,enrich_steric_charge_imidazolinone,10
123,1,GFP-like,enrich_hydrophobic_aromatic_imidazolinone,1
123,1,GFP-like,clamp_clamp_asymmetry,2
123,1,GFP-like,enrich_steric_flex_risk_phenolate,3
123,1,GFP-like,enrich_hydrophobic_aromatic_bridge,4
123,1,GFP-like,enrich_steric_aromatic_imidazolinone,5
123,1,GFP-like,clamp_bridge_side2,6
123,1,GFP-like,enrich_hydrophobic_hb_acceptor_imidazolinone,7
123,1,GFP-like,enrich_hydrophobic_total_bridge,8
123,1,GFP-like,enrich_hydrophobic_total_imidazolinone,9
123,1,GFP-like,enrich_hydrophobic_hb_acceptor_bridge,10
123,1,Red,enrich_steric_charge_phenolate,1
123,1,Red,enrich_hydrophobic_charge_phenolate,2
123,1,Red,enrich_steric_rotatable_bonds_bridge,3
123,1,Red,clamp_bridge_clamp_balance,4
123,1,Red,enrich_hydrophobic_hb_acceptor_bridge,5
123,1,Red,enrich_steric_rotatable_bonds_imidazolinone,6
123,1,Red,enrich_steric_charge_bridge,7
123,1,Red,enrich_steric_charge_imidazolinone,8
123,1,Red,clamp_bridge_side2,9
123,1,Red,clamp_imidaz_clamp,10
123,1,Far-red,enrich_steric_flex_risk_phenolate,1
123,1,Far-red,enrich_steric_flex_risk_bridge,2
123,1,Far-red,enrich_steric_flex_risk_imidazolinone,3
123,1,Far-red,enrich_hydrophobic_flex_risk_phenolate,4
123,1,Far-red,enrich_hydrophobic_flex_risk_imidazolinone,5
123,1,Far-red,enrich_steric_steric_bulky_imidazolinone,6
123,1,Far-red,enrich_hydrophobic_flex_risk_bridge,7
123,1,Far-red,enrich_hydrophobic_aromatic_imidazolinone,8
123,1,Far-red,enrich_steric_aromatic_imidazolinone,9
123,1,Far-red,enrich_steric_steric_bulky_bridge,10
123,2,GFP-like,enrich_hydrophobic_aromatic_imidazolinone,1
123,2,GFP-like,enrich_hydrophobic_aromatic_bridge,2
123,2,GFP-like,enrich_steric_aromatic_imidazolinone,3
123,2,GFP-like,enrich_hydrophobic_hb_donor_imidazolinone,4
123,2,GFP-like,enrich_steric_flex_risk_phenolate,5
123,2,GFP-like,enrich_hydrophobic_hb_donor_bridge,6
123,2,GFP-like,clamp_clamp_asymmetry,7
123,2,GFP-like,enrich_hydrophobic_total_bridge,8
123,2,GFP-like,enrich_steric_rotatable_bonds_imidazolinone,9
123,2,GFP-like,enrich_hydrophobic_total_imidazolinone,10
123,2,Red,enrich_steric_charge_phenolate,1
123,2,Red,clamp_bridge_side2,2
123,2,Red,clamp_bridge_clamp_balance,3
123,2,Red,enrich_steric_charge_imidazolinone,4
123,2,Red,enrich_steric_rotatable_bonds_bridge,5
123,2,Red,enrich_steric_charge_bridge,6
123,2,Red,clamp_imidaz_clamp,7
123,2,Red,enrich_steric_rotatable_bonds_imidazolinone,8
123,2,Red,enrich_hydrophobic_hb_acceptor_bridge,9
123,2,Red,clamp_phenolate_clamp,10
123,2,Far-red,enrich_steric_flex_risk_phenolate,1
123,2,Far-red,enrich_steric_flex_risk_bridge,2
123,2,Far-red,enrich_steric_flex_risk_imidazolinone,3
123,2,Far-red,enrich_hydrophobic_flex_risk_phenolate,4
123,2,Far-red,enrich_steric_steric_bulky_imidazolinone,5
123,2,Far-red,enrich_steric_steric_bulky_bridge,6
123,2,Far-red,enrich_steric_charge_imidazolinone,7
123,2,Far-red,enrich_steric_steric_bulky_phenolate,8
123,2,Far-red,enrich_hydrophobic_flex_risk_imidazolinone,9
123,2,Far-red,clamp_clamp_asymmetry,10
123,3,GFP-like,enrich_hydrophobic_aromatic_imidazolinone,1
123,3,GFP-like,enrich_steric_aromatic_imidazolinone,2
123,3,GFP-like,enrich_steric_aromatic_bridge,3
123,3,GFP-like,enrich_hydrophobic_aromatic_bridge,4
123,3,GFP-like,enrich_steric_flex_risk_phenolate,5
123,3,GFP-like,clamp_clamp_asymmetry,6
123,3,GFP-like,enrich_hydrophobic_hb_donor_imidazolinone,7
123,3,GFP-like,enrich_hydrophobic_hb_acceptor_imidazolinone,8
123,3,GFP-like,enrich_hydrophobic_hb_donor_bridge,9
123,3,GFP-like,enrich_hydrophobic_total_bridge,10
123,3,Red,enrich_steric_rotatable_bonds_imidazolinone,1
123,3,Red,enrich_steric_charge_phenolate,2
123,3,Red,enrich_steric_charge_imidazolinone,3
123,3,Red,enrich_steric_rotatable_bonds_bridge,4
123,3,Red,enrich_steric_charge_bridge,5
123,3,Red,enrich_hydrophobic_aromatic_imidazolinone,6
123,3,Red,enrich_hydrophobic_flex_risk_phenolate,7
123,3,Red,enrich_hydrophobic_hb_acceptor_bridge,8
123,3,Red,enrich_hydrophobic_charge_imidazolinone,9
123,3,Red,clamp_bridge_side2,10
123,3,Far-red,enrich_steric_flex_risk_phenolate,1
123,3,Far-red,enrich_steric_flex_risk_bridge,2
123,3,Far-red,enrich_steric_flex_risk_imidazolinone,3
123,3,Far-red,enrich_hydrophobic_flex_risk_phenolate,4
123,3,Far-red,enrich_steric_charge_imidazolinone,5
123,3,Far-red,enrich_steric_charge_bridge,6
123,3,Far-red,enrich_steric_charge_phenolate,7
123,3,Far-red,enrich_steric_steric_bulky_imidazolinone,8
123,3,Far-red,clamp_clamp_asymmetry,9
123,3,Far-red,enrich_hydrophobic_flex_risk_imidazolinone,10
123,4,GFP-like,enrich_hydrophobic_aromatic_imidazolinone,1
123,4,GFP-like,enrich_steric_aromatic_imidazolinone,2
123,4,GFP-like,enrich_hydrophobic_aromatic_bridge,3
123,4,GFP-like,enrich_steric_flex_risk_phenolate,4
123,4,GFP-like,enrich_steric_aromatic_bridge,5
123,4,GFP-like,clamp_clamp_asymmetry,6
123,4,GFP-like,enrich_hydrophobic_hb_donor_imidazolinone,7
123,4,GFP-like,enrich_hydrophobic_total_bridge,8
123,4,GFP-like,enrich_steric_rotatable_bonds_imidazolinone,9
123,4,GFP-like,clamp_bridge_side2,10
123,4,Red,enrich_steric_charge_phenolate,1
123,4,Red,clamp_bridge_side2,2
123,4,Red,clamp_bridge_clamp_balance,3
123,4,Red,enrich_steric_rotatable_bonds_bridge,4
123,4,Red,clamp_imidaz_clamp,5
123,4,Red,enrich_steric_charge_imidazolinone,6
123,4,Red,enrich_steric_charge_bridge,7
123,4,Red,enrich_hydrophobic_charge_phenolate,8
123,4,Red,enrich_steric_rotatable_bonds_imidazolinone,9
123,4,Red,enrich_hydrophobic_hb_acceptor_bridge,10
123,4,Far-red,enrich_steric_flex_risk_phenolate,1
123,4,Far-red,enrich_steric_flex_risk_imidazolinone,2
123,4,Far-red,enrich_steric_flex_risk_bridge,3
123,4,Far-red,enrich_hydrophobic_flex_risk_phenolate,4
123,4,Far-red,enrich_steric_charge_imidazolinone,5
123,4,Far-red,enrich_steric_charge_bridge,6
123,4,Far-red,enrich_steric_charge_phenolate,7
123,4,Far-red,enrich_steric_steric_bulky_imidazolinone,8
123,4,Far-red,enrich_hydrophobic_flex_risk_imidazolinone,9
123,4,Far-red,enrich_hydrophobic_flex_risk_bridge,10
2024,0,GFP-like,enrich_hydrophobic_aromatic_imidazolinone,1
2024,0,GFP-like,enrich_steric_aromatic_imidazolinone,2
2024,0,GFP-like,enrich_hydrophobic_aromatic_bridge,3
2024,0,GFP-like,enrich_steric_flex_risk_phenolate,4
2024,0,GFP-like,clamp_clamp_asymmetry,5
2024,0,GFP-like,enrich_hydrophobic_hb_donor_imidazolinone,6
2024,0,GFP-like,enrich_steric_aromatic_bridge,7
2024,0,GFP-like,enrich_steric_rotatable_bonds_imidazolinone,8
2024,0,GFP-like,enrich_hydrophobic_hb_donor_bridge,9
2024,0,GFP-like,enrich_hydrophobic_total_bridge,10
2024,0,Red,enrich_steric_charge_phenolate,1
2024,0,Red,enrich_steric_charge_imidazolinone,2
2024,0,Red,enrich_steric_rotatable_bonds_imidazolinone,3
2024,0,Red,enrich_steric_rotatable_bonds_bridge,4
2024,0,Red,enrich_steric_charge_bridge,5
2024,0,Red,enrich_hydrophobic_charge_phenolate,6
2024,0,Red,enrich_hydrophobic_charge_imidazolinone,7
2024,0,Red,enrich_hydrophobic_hb_acceptor_bridge,8
2024,0,Red,clamp_bridge_clamp_balance,9
2024,0,Red,clamp_imidaz_clamp,10
2024,0,Far-red,enrich_steric_flex_risk_phenolate,1
2024,0,Far-red,enrich_steric_flex_risk_bridge,2
2024,0,Far-red,enrich_steric_flex_risk_imidazolinone,3
2024,0,Far-red,enrich_hydrophobic_flex_risk_phenolate,4
2024,0,Far-red,enrich_steric_charge_imidazolinone,5
2024,0,Far-red,enrich_hydrophobic_flex_risk_imidazolinone,6
2024,0,Far-red,enrich_steric_charge_bridge,7
2024,0,Far-red,enrich_steric_charge_phenolate,8
2024,0,Far-red,enrich_hydrophobic_flex_risk_bridge,9
2024,0,Far-red,enrich_steric_steric_bulky_imidazolinone,10
2024,1,GFP-like,enrich_hydrophobic_aromatic_imidazolinone,1
2024,1,GFP-like,enrich_hydrophobic_aromatic_bridge,2
2024,1,GFP-like,enrich_steric_aromatic_imidazolinone,3
2024,1,GFP-like,enrich_steric_flex_risk_phenolate,4
2024,1,GFP-like,enrich_steric_aromatic_bridge,5
2024,1,GFP-like,enrich_steric_charge_phenolate,6
2024,1,GFP-like,enrich_hydrophobic_total_bridge,7
2024,1,GFP-like,enrich_hydrophobic_total_imidazolinone,8
2024,1,GFP-like,enrich_hydrophobic_hb_acceptor_imidazolinone,9
2024,1,GFP-like,enrich_steric_flex_risk_bridge,10
2024,1,Red,enrich_steric_charge_phenolate,1
2024,1,Red,enrich_steric_rotatable_bonds_bridge,2
2024,1,Red,enrich_steric_charge_bridge,3
2024,1,Red,enrich_steric_charge_imidazolinone,4
2024,1,Red,enrich_hydrophobic_charge_phenolate,5
2024,1,Red,clamp_bridge_side2,6
2024,1,Red,enrich_steric_rotatable_bonds_imidazolinone,7
2024,1,Red,enrich_hydrophobic_hb_acceptor_bridge,8
2024,1,Red,clamp_bridge_clamp_balance,9
2024,1,Red,enrich_hydrophobic_charge_imidazolinone,10
2024,1,Far-red,enrich_steric_flex_risk_phenolate,1
2024,1,Far-red,enrich_steric_flex_risk_bridge,2
2024,1,Far-red,enrich_steric_flex_risk_imidazolinone,3
2024,1,Far-red,enrich_steric_steric_bulky_imidazolinone,4
2024,1,Far-red,enrich_steric_aromatic_imidazolinone,5
2024,1,Far-red,enrich_steric_steric_bulky_bridge,6
2024,1,Far-red,enrich_steric_charge_imidazolinone,7
2024,1,Far-red,enrich_hydrophobic_flex_risk_phenolate,8
2024,1,Far-red,enrich_hydrophobic_aromatic_imidazolinone,9
2024,1,Far-red,enrich_steric_aromatic_bridge,10
2024,2,GFP-like,clamp_clamp_asymmetry,1
2024,2,GFP-like,enrich_hydrophobic_aromatic_imidazolinone,2
2024,2,GFP-like,enrich_steric_aromatic_imidazolinone,3
2024,2,GFP-like,enrich_hydrophobic_aromatic_bridge,4
2024,2,GFP-like,enrich_steric_aromatic_bridge,5
2024,2,GFP-like,enrich_steric_flex_risk_phenolate,6
2024,2,GFP-like,clamp_bridge_side2,7
2024,2,GFP-like,enrich_hydrophobic_hydrophobic_imidazolinone,8
2024,2,GFP-like,enrich_hydrophobic_hb_donor_imidazolinone,9
2024,2,GFP-like,enrich_hydrophobic_total_bridge,10
2024,2,Red,enrich_steric_charge_phenolate,1
2024,2,Red,enrich_steric_charge_imidazolinone,2
2024,2,Red,enrich_steric_rotatable_bonds_imidazolinone,3
2024,2,Red,enrich_steric_charge_bridge,4
2024,2,Red,enrich_steric_rotatable_bonds_bridge,5
2024,2,Red,clamp_bridge_side2,6
2024,2,Red,clamp_bridge_clamp_balance,7
2024,2,Red,clamp_imidaz_clamp,8
2024,2,Red,enrich_hydrophobic_flex_risk_phenolate,9
2024,2,Red,enrich_hydrophobic_charge_imidazolinone,10
2024,2,Far-red,enrich_steric_flex_risk_phenolate,1
2024,2,Far-red,enrich_steric_flex_risk_bridge,2
2024,2,Far-red,enrich_steric_flex_risk_imidazolinone,3
2024,2,Far-red,enrich_hydrophobic_flex_risk_phenolate,4
2024,2,Far-red,enrich_steric_charge_imidazolinone,5
2024,2,Far-red,enrich_steric_charge_bridge,6
2024,2,Far-red,enrich_hydrophobic_flex_risk_imidazolinone,7
2024,2,Far-red,enrich_hydrophobic_flex_risk_bridge,8
2024,2,Far-red,enrich_steric_steric_bulky_imidazolinone,9
2024,2,Far-red,enrich_steric_steric_bulky_bridge,10
2024,3,GFP-like,clamp_clamp_asymmetry,1
2024,3,GFP-like,enrich_hydrophobic_aromatic_imidazolinone,2
2024,3,GFP-like,enrich_steric_flex_risk_phenolate,3
2024,3,GFP-like,enrich_steric_aromatic_imidazolinone,4
2024,3,GFP-like,enrich_hydrophobic_aromatic_bridge,5
2024,3,GFP-like,enrich_hydrophobic_total_bridge,6
2024,3,GFP-like,enrich_hydrophobic_hb_acceptor_imidazolinone,7
2024,3,GFP-like,enrich_hydrophobic_hb_donor_imidazolinone,8
2024,3,GFP-like,enrich_steric_aromatic_bridge,9
2024,3,GFP-like,clamp_bridge_side2,10
2024,3,Red,enrich_steric_rotatable_bonds_bridge,1
2024,3,Red,enrich_steric_charge_phenolate,2
2024,3,Red,clamp_bridge_side2,3
2024,3,Red,clamp_bridge_clamp_balance,4
2024,3,Red,enrich_steric_rotatable_bonds_imidazolinone,5
2024,3,Red,enrich_steric_charge_imidazolinone,6
2024,3,Red,enrich_steric_charge_bridge,7
2024,3,Red,enrich_hydrophobic_hb_acceptor_bridge,8
2024,3,Red,clamp_imidaz_clamp,9
2024,3,Red,enrich_hydrophobic_charge_imidazolinone,10
2024,3,Far-red,enrich_steric_flex_risk_phenolate,1
2024,3,Far-red,enrich_hydrophobic_flex_risk_phenolate,2
2024,3,Far-red,enrich_steric_flex_risk_bridge,3
2024,3,Far-red,enrich_steric_flex_risk_imidazolinone,4
2024,3,Far-red,enrich_steric_steric_bulky_imidazolinone,5
2024,3,Far-red,enrich_steric_steric_bulky_bridge,6
2024,3,Far-red,enrich_steric_charge_imidazolinone,7
2024,3,Far-red,enrich_steric_rotatable_bonds_imidazolinone,8
2024,3,Far-red,enrich_steric_charge_bridge,9
2024,3,Far-red,enrich_steric_rotatable_bonds_bridge,10
2024,4,GFP-like,enrich_hydrophobic_aromatic_imidazolinone,1
2024,4,GFP-like,enrich_hydrophobic_aromatic_bridge,2
2024,4,GFP-like,enrich_steric_aromatic_imidazolinone,3
2024,4,GFP-like,enrich_hydrophobic_hb_donor_imidazolinone,4
2024,4,GFP-like,enrich_hydrophobic_hb_donor_bridge,5
2024,4,GFP-like,enrich_hydrophobic_hb_acceptor_imidazolinone,6
2024,4,GFP-like,enrich_hydrophobic_total_bridge,7
2024,4,GFP-like,enrich_steric_aromatic_bridge,8
2024,4,GFP-like,enrich_hydrophobic_hb_acceptor_bridge,9
2024,4,GFP-like,enrich_hydrophobic_total_imidazolinone,10
2024,4,Red,clamp_bridge_side2,1
2024,4,Red,clamp_bridge_clamp_balance,2
2024,4,Red,enrich_steric_charge_phenolate,3
2024,4,Red,enrich_steric_rotatable_bonds_bridge,4
2024,4,Red,clamp_imidaz_clamp,5
2024,4,Red,enrich_steric_rotatable_bonds_imidazolinone,6
2024,4,Red,enrich_steric_charge_imidazolinone,7
2024,4,Red,enrich_steric_charge_bridge,8
2024,4,Red,clamp_bridge_clamp_total,9
2024,4,Red,enrich_hydrophobic_hb_acceptor_bridge,10
2024,4,Far-red,enrich_steric_flex_risk_phenolate,1
2024,4,Far-red,enrich_steric_flex_risk_bridge,2
2024,4,Far-red,enrich_steric_flex_risk_imidazolinone,3
2024,4,Far-red,enrich_hydrophobic_flex_risk_phenolate,4
2024,4,Far-red,enrich_hydrophobic_flex_risk_imidazolinone,5
2024,4,Far-red,enrich_hydrophobic_flex_risk_bridge,6
2024,4,Far-red,enrich_hydrophobic_hb_donor_bridge,7
2024,4,Far-red,enrich_hydrophobic_hb_acceptor_phenolate,8
2024,4,Far-red,enrich_hydrophobic_aromatic_imidazolinone,9
2024,4,Far-red,enrich_hydrophobic_hb_donor_phenolate,10
3407,0,GFP-like,enrich_hydrophobic_aromatic_imidazolinone,1
3407,0,GFP-like,enrich_steric_aromatic_imidazolinone,2
3407,0,GFP-like,enrich_hydrophobic_aromatic_bridge,3
3407,0,GFP-like,enrich_steric_flex_risk_phenolate,4
3407,0,GFP-like,clamp_clamp_asymmetry,5
3407,0,GFP-like,enrich_steric_aromatic_bridge,6
3407,0,GFP-like,clamp_bridge_side2,7
3407,0,GFP-like,enrich_steric_rotatable_bonds_imidazolinone,8
3407,0,GFP-like,enrich_hydrophobic_total_bridge,9
3407,0,GFP-like,enrich_hydrophobic_total_imidazolinone,10
3407,0,Red,enrich_steric_charge_phenolate,1
3407,0,Red,enrich_steric_rotatable_bonds_bridge,2
3407,0,Red,enrich_hydrophobic_hb_acceptor_bridge,3
3407,0,Red,enrich_hydrophobic_charge_phenolate,4
3407,0,Red,enrich_steric_charge_bridge,5
3407,0,Red,enrich_steric_charge_imidazolinone,6
3407,0,Red,enrich_steric_rotatable_bonds_imidazolinone,7
3407,0,Red,enrich_hydrophobic_charge_imidazolinone,8
3407,0,Red,enrich_hydrophobic_hb_acceptor_imidazolinone,9
3407,0,Red,enrich_steric_hb_acceptor_imidazolinone,10
3407,0,Far-red,enrich_steric_flex_risk_bridge,1
3407,0,Far-red,enrich_steric_flex_risk_phenolate,2
3407,0,Far-red,enrich_steric_flex_risk_imidazolinone,3
3407,0,Far-red,enrich_steric_charge_imidazolinone,4
3407,0,Far-red,enrich_steric_charge_bridge,5
3407,0,Far-red,enrich_hydrophobic_flex_risk_phenolate,6
3407,0,Far-red,enrich_hydrophobic_flex_risk_imidazolinone,7
3407,0,Far-red,enrich_steric_charge_phenolate,8
3407,0,Far-red,enrich_hydrophobic_flex_risk_bridge,9
3407,0,Far-red,enrich_steric_steric_bulky_imidazolinone,10
3407,1,GFP-like,enrich_hydrophobic_aromatic_imidazolinone,1
3407,1,GFP-like,enrich_hydrophobic_aromatic_bridge,2
3407,1,GFP-like,enrich_steric_aromatic_imidazolinone,3
3407,1,GFP-like,enrich_steric_flex_risk_phenolate,4
3407,1,GFP-like,enrich_hydrophobic_total_bridge,5
3407,1,GFP-like,enrich_steric_aromatic_bridge,6
3407,1,GFP-like,clamp_clamp_asymmetry,7
3407,1,GFP-like,enrich_hydrophobic_hb_acceptor_bridge,8
3407,1,GFP-like,enrich_hydrophobic_hb_acceptor_imidazolinone,9
3407,1,GFP-like,enrich_hydrophobic_hb_donor_bridge,10
3407,1,Red,enrich_steric_charge_phenolate,1
3407,1,Red,enrich_steric_rotatable_bonds_bridge,2
3407,1,Red,enrich_steric_charge_bridge,3
3407,1,Red,enrich_steric_charge_imidazolinone,4
3407,1,Red,enrich_steric_rotatable_bonds_imidazolinone,5
3407,1,Red,clamp_bridge_side2,6
3407,1,Red,clamp_bridge_clamp_balance,7
3407,1,Red,enrich_hydrophobic_hb_acceptor_bridge,8
3407,1,Red,enrich_hydrophobic_charge_phenolate,9
3407,1,Red,enrich_hydrophobic_charge_imidazolinone,10
3407,1,Far-red,enrich_steric_flex_risk_phenolate,1
3407,1,Far-red,enrich_hydrophobic_flex_risk_phenolate,2
3407,1,Far-red,enrich_steric_flex_risk_bridge,3
3407,1,Far-red,enrich_steric_flex_risk_imidazolinone,4
3407,1,Far-red,enrich_hydrophobic_flex_risk_imidazolinone,5
3407,1,Far-red,enrich_hydrophobic_flex_risk_bridge,6
3407,1,Far-red,enrich_steric_steric_bulky_imidazolinone,7
3407,1,Far-red,enrich_hydrophobic_hb_acceptor_phenolate,8
3407,1,Far-red,enrich_steric_steric_bulky_bridge,9
3407,1,Far-red,enrich_hydrophobic_hb_donor_phenolate,10
3407,2,GFP-like,enrich_hydrophobic_aromatic_imidazolinone,1
3407,2,GFP-like,enrich_steric_aromatic_imidazolinone,2
3407,2,GFP-like,enrich_hydrophobic_aromatic_bridge,3
3407,2,GFP-like,enrich_steric_aromatic_bridge,4
3407,2,GFP-like,enrich_steric_flex_risk_phenolate,5
3407,2,GFP-like,clamp_clamp_asymmetry,6
3407,2,GFP-like,enrich_hydrophobic_hb_donor_imidazolinone,7
3407,2,GFP-like,enrich_hydrophobic_hb_donor_bridge,8
3407,2,GFP-like,enrich_hydrophobic_total_bridge,9
3407,2,GFP-like,clamp_bridge_side2,10
3407,2,Red,enrich_steric_charge_phenolate,1
3407,2,Red,enrich_steric_rotatable_bonds_imidazolinone,2
3407,2,Red,enrich_steric_charge_imidazolinone,3
3407,2,Red,enrich_steric_rotatable_bonds_bridge,4
3407,2,Red,enrich_hydrophobic_aromatic_imidazolinone,5
3407,2,Red,enrich_steric_charge_bridge,6
3407,2,Red,clamp_bridge_side2,7
3407,2,Red,clamp_imidaz_clamp,8
3407,2,Red,enrich_hydrophobic_steric_bulky_phenolate,9
3407,2,Red,enrich_hydrophobic_aromatic_bridge,10
3407,2,Far-red,enrich_steric_flex_risk_phenolate,1
3407,2,Far-red,enrich_steric_flex_risk_bridge,2
3407,2,Far-red,enrich_steric_flex_risk_imidazolinone,3
3407,2,Far-red,enrich_hydrophobic_flex_risk_phenolate,4
3407,2,Far-red,enrich_steric_charge_imidazolinone,5
3407,2,Far-red,enrich_steric_charge_phenolate,6
3407,2,Far-red,enrich_steric_charge_bridge,7
3407,2,Far-red,enrich_steric_steric_bulky_imidazolinone,8
3407,2,Far-red,enrich_hydrophobic_flex_risk_imidazolinone,9
3407,2,Far-red,enrich_hydrophobic_flex_risk_bridge,10
3407,3,GFP-like,enrich_hydrophobic_hb_donor_imidazolinone,1
3407,3,GFP-like,enrich_hydrophobic_aromatic_imidazolinone,2
3407,3,GFP-like,enrich_hydrophobic_hb_donor_bridge,3
3407,3,GFP-like,enrich_steric_aromatic_imidazolinone,4
3407,3,GFP-like,enrich_hydrophobic_aromatic_bridge,5
3407,3,GFP-like,clamp_clamp_asymmetry,6
3407,3,GFP-like,enrich_hydrophobic_total_bridge,7
3407,3,GFP-like,enrich_hydrophobic_hb_acceptor_imidazolinone,8
3407,3,GFP-like,enrich_steric_aromatic_bridge,9
3407,3,GFP-like,enrich_hydrophobic_total_imidazolinone,10
3407,3,Red,enrich_steric_charge_phenolate,1
3407,3,Red,enrich_steric_rotatable_bonds_imidazolinone,2
3407,3,Red,enrich_steric_rotatable_bonds_bridge,3
3407,3,Red,enrich_steric_charge_imidazolinone,4
3407,3,Red,enrich_steric_charge_bridge,5
3407,3,Red,clamp_bridge_clamp_balance,6
3407,3,Red,enrich_hydrophobic_charge_imidazolinone,7
3407,3,Red,enrich_hydrophobic_charge_phenolate,8
3407,3,Red,enrich_hydrophobic_hb_acceptor_bridge,9
3407,3,Red,clamp_bridge_side2,10
3407,3,Far-red,clamp_bridge_side1,1
3407,3,Far-red,enrich_steric_flex_risk_phenolate,2
3407,3,Far-red,clamp_bridge_clamp_balance,3
3407,3,Far-red,enrich_steric_flex_risk_bridge,4
3407,3,Far-red,clamp_bridge_clamp_total,5
3407,3,Far-red,enrich_steric_flex_risk_imidazolinone,6
3407,3,Far-red,enrich_steric_charge_imidazolinone,7
3407,3,Far-red,enrich_hydrophobic_flex_risk_phenolate,8
3407,3,Far-red,enrich_steric_charge_bridge,9
3407,3,Far-red,enrich_steric_steric_bulky_imidazolinone,10
3407,4,GFP-like,enrich_hydrophobic_aromatic_imidazolinone,1
3407,4,GFP-like,enrich_steric_flex_risk_phenolate,2
3407,4,GFP-like,enrich_hydrophobic_aromatic_bridge,3
3407,4,GFP-like,enrich_steric_aromatic_imidazolinone,4
3407,4,GFP-like,clamp_clamp_asymmetry,5
3407,4,GFP-like,enrich_steric_aromatic_bridge,6
3407,4,GFP-like,enrich_steric_charge_phenolate,7
3407,4,GFP-like,clamp_bridge_side2,8
3407,4,GFP-like,enrich_steric_flex_risk_bridge,9
3407,4,GFP-like,enrich_hydrophobic_hb_acceptor_imidazolinone,10
3407,4,Red,enrich_steric_charge_phenolate,1
3407,4,Red,clamp_imidaz_clamp,2
3407,4,Red,clamp_bridge_clamp_balance,3
3407,4,Red,clamp_bridge_side2,4
3407,4,Red,enrich_steric_charge_imidazolinone,5
3407,4,Red,enrich_steric_charge_bridge,6
3407,4,Red,enrich_steric_rotatable_bonds_bridge,7
3407,4,Red,enrich_steric_rotatable_bonds_imidazolinone,8
3407,4,Red,enrich_hydrophobic_charge_imidazolinone,9
3407,4,Red,clamp_bridge_clamp_total,10
3407,4,Far-red,enrich_steric_flex_risk_phenolate,1
3407,4,Far-red,enrich_steric_flex_risk_bridge,2
3407,4,Far-red,enrich_steric_flex_risk_imidazolinone,3
3407,4,Far-red,enrich_hydrophobic_flex_risk_phenolate,4
3407,4,Far-red,enrich_steric_steric_bulky_imidazolinone,5
3407,4,Far-red,enrich_steric_aromatic_imidazolinone,6
3407,4,Far-red,enrich_steric_steric_bulky_bridge,7
3407,4,Far-red,enrich_hydrophobic_flex_risk_imidazolinone,8
3407,4,Far-red,enrich_hydrophobic_aromatic_imidazolinone,9
3407,4,Far-red,enrich_steric_charge_imidazolinone,10
42,0,GFP-like,enrich_hydrophobic_aromatic_imidazolinone,1
42,0,GFP-like,enrich_steric_aromatic_imidazolinone,2
42,0,GFP-like,clamp_clamp_asymmetry,3
42,0,GFP-like,enrich_hydrophobic_aromatic_bridge,4
42,0,GFP-like,enrich_steric_flex_risk_phenolate,5
42,0,GFP-like,enrich_steric_aromatic_bridge,6
42,0,GFP-like,enrich_hydrophobic_hb_donor_bridge,7
42,0,GFP-like,enrich_hydrophobic_hb_donor_imidazolinone,8
42,0,GFP-like,enrich_hydrophobic_hb_acceptor_imidazolinone,9
42,0,GFP-like,enrich_hydrophobic_total_bridge,10
42,0,Red,enrich_steric_charge_phenolate,1
42,0,Red,enrich_hydrophobic_charge_phenolate,2
42,0,Red,enrich_steric_charge_imidazolinone,3
42,0,Red,enrich_steric_charge_bridge,4
42,0,Red,clamp_bridge_clamp_balance,5
42,0,Red,enrich_hydrophobic_charge_imidazolinone,6
42,0,Red,enrich_steric_rotatable_bonds_imidazolinone,7
42,0,Red,enrich_hydrophobic_hb_acceptor_bridge,8
42,0,Red,enrich_steric_rotatable_bonds_bridge,9
42,0,Red,clamp_bridge_side2,10
42,0,Far-red,enrich_steric_flex_risk_phenolate,1
42,0,Far-red,enrich_steric_flex_risk_bridge,2
42,0,Far-red,enrich_steric_flex_risk_imidazolinone,3
42,0,Far-red,enrich_hydrophobic_flex_risk_phenolate,4
42,0,Far-red,enrich_steric_steric_bulky_imidazolinone,5
42,0,Far-red,enrich_steric_steric_bulky_bridge,6
42,0,Far-red,enrich_hydrophobic_flex_risk_imidazolinone,7
42,0,Far-red,enrich_steric_aromatic_bridge,8
42,0,Far-red,enrich_steric_aromatic_imidazolinone,9
42,0,Far-red,enrich_steric_charge_bridge,10
42,1,GFP-like,enrich_hydrophobic_aromatic_imidazolinone,1
42,1,GFP-like,enrich_steric_aromatic_imidazolinone,2
42,1,GFP-like,enrich_hydrophobic_aromatic_bridge,3
42,1,GFP-like,enrich_steric_aromatic_bridge,4
42,1,GFP-like,enrich_hydrophobic_hb_acceptor_imidazolinone,5
42,1,GFP-like,clamp_clamp_asymmetry,6
42,1,GFP-like,enrich_steric_flex_risk_phenolate,7
42,1,GFP-like,enrich_hydrophobic_hb_donor_imidazolinone,8
42,1,GFP-like,enrich_hydrophobic_total_bridge,9
42,1,GFP-like,enrich_hydrophobic_total_imidazolinone,10
42,1,Red,enrich_steric_rotatable_bonds_bridge,1
42,1,Red,enrich_steric_charge_phenolate,2
42,1,Red,enrich_steric_rotatable_bonds_imidazolinone,3
42,1,Red,enrich_steric_charge_imidazolinone,4
42,1,Red,enrich_steric_charge_bridge,5
42,1,Red,enrich_hydrophobic_flex_risk_phenolate,6
42,1,Red,enrich_hydrophobic_charge_imidazolinone,7
42,1,Red,clamp_bridge_side2,8
42,1,Red,clamp_bridge_clamp_balance,9
42,1,Red,enrich_hydrophobic_charge_phenolate,10
42,1,Far-red,enrich_steric_flex_risk_phenolate,1
42,1,Far-red,enrich_steric_flex_risk_bridge,2
42,1,Far-red,enrich_steric_flex_risk_imidazolinone,3
42,1,Far-red,enrich_hydrophobic_flex_risk_phenolate,4
42,1,Far-red,enrich_steric_steric_bulky_imidazolinone,5
42,1,Far-red,clamp_bridge_side1,6
42,1,Far-red,enrich_steric_aromatic_imidazolinone,7
42,1,Far-red,enrich_steric_charge_imidazolinone,8
42,1,Far-red,enrich_hydrophobic_aromatic_imidazolinone,9
42,1,Far-red,enrich_hydrophobic_flex_risk_bridge,10
42,2,GFP-like,enrich_hydrophobic_aromatic_imidazolinone,1
42,2,GFP-like,enrich_steric_flex_risk_phenolate,2
42,2,GFP-like,enrich_hydrophobic_aromatic_bridge,3
42,2,GFP-like,enrich_steric_aromatic_imidazolinone,4
42,2,GFP-like,enrich_steric_flex_risk_bridge,5
42,2,GFP-like,clamp_clamp_asymmetry,6
42,2,GFP-like,enrich_hydrophobic_total_bridge,7
42,2,GFP-like,enrich_hydrophobic_total_imidazolinone,8
42,2,GFP-like,enrich_steric_aromatic_bridge,9
42,2,GFP-like,enrich_steric_rotatable_bonds_imidazolinone,10
42,2,Red,clamp_bridge_side2,1
42,2,Red,enrich_steric_rotatable_bonds_bridge,2
42,2,Red,enrich_steric_rotatable_bonds_imidazolinone,3
42,2,Red,clamp_bridge_clamp_balance,4
42,2,Red,enrich_steric_charge_phenolate,5
42,2,Red,enrich_steric_charge_imidazolinone,6
42,2,Red,clamp_imidaz_clamp,7
42,2,Red,enrich_steric_charge_bridge,8
42,2,Red,enrich_hydrophobic_charge_imidazolinone,9
42,2,Red,clamp_bridge_clamp_total,10
42,2,Far-red,enrich_steric_flex_risk_phenolate,1
42,2,Far-red,enrich_steric_flex_risk_imidazolinone,2
42,2,Far-red,enrich_steric_flex_risk_bridge,3
42,2,Far-red,enrich_hydrophobic_flex_risk_phenolate,4
42,2,Far-red,enrich_steric_charge_imidazolinone,5
42,2,Far-red,enrich_steric_charge_bridge,6
42,2,Far-red,enrich_steric_steric_bulky_imidazolinone,7
42,2,Far-red,enrich_steric_rotatable_bonds_imidazolinone,8
42,2,Far-red,clamp_bridge_side1,9
42,2,Far-red,clamp_bridge_clamp_total,10
42,3,GFP-like,enrich_hydrophobic_aromatic_imidazolinone,1
42,3,GFP-like,enrich_steric_aromatic_imidazolinone,2
42,3,GFP-like,enrich_hydrophobic_aromatic_bridge,3
42,3,GFP-like,enrich_steric_aromatic_bridge,4
42,3,GFP-like,clamp_clamp_asymmetry,5
42,3,GFP-like,enrich_steric_flex_risk_phenolate,6
42,3,GFP-like,enrich_hydrophobic_hb_donor_imidazolinone,7
42,3,GFP-like,enrich_hydrophobic_total_bridge,8
42,3,GFP-like,enrich_hydrophobic_hb_acceptor_imidazolinone,9
42,3,GFP-like,enrich_hydrophobic_total_imidazolinone,10
42,3,Red,enrich_steric_charge_phenolate,1
42,3,Red,enrich_steric_rotatable_bonds_bridge,2
42,3,Red,enrich_steric_charge_imidazolinone,3
42,3,Red,enrich_steric_charge_bridge,4
42,3,Red,enrich_steric_rotatable_bonds_imidazolinone,5
42,3,Red,clamp_bridge_side2,6
42,3,Red,clamp_bridge_clamp_balance,7
42,3,Red,enrich_hydrophobic_charge_phenolate,8
42,3,Red,clamp_imidaz_clamp,9
42,3,Red,enrich_hydrophobic_charge_imidazolinone,10
42,3,Far-red,enrich_steric_flex_risk_phenolate,1
42,3,Far-red,enrich_steric_flex_risk_bridge,2
42,3,Far-red,enrich_steric_flex_risk_imidazolinone,3
42,3,Far-red,enrich_hydrophobic_flex_risk_phenolate,4
42,3,Far-red,enrich_hydrophobic_flex_risk_imidazolinone,5
42,3,Far-red,enrich_hydrophobic_flex_risk_bridge,6
42,3,Far-red,clamp_bridge_side1,7
42,3,Far-red,enrich_steric_charge_imidazolinone,8
42,3,Far-red,enrich_steric_charge_bridge,9
42,3,Far-red,clamp_clamp_asymmetry,10
42,4,GFP-like,enrich_hydrophobic_aromatic_imidazolinone,1
42,4,GFP-like,enrich_steric_aromatic_imidazolinone,2
42,4,GFP-like,enrich_hydrophobic_aromatic_bridge,3
42,4,GFP-like,clamp_clamp_asymmetry,4
42,4,GFP-like,enrich_steric_flex_risk_phenolate,5
42,4,GFP-like,enrich_steric_aromatic_bridge,6
42,4,GFP-like,enrich_hydrophobic_hb_donor_bridge,7
42,4,GFP-like,enrich_hydrophobic_total_bridge,8
42,4,GFP-like,enrich_hydrophobic_hb_donor_imidazolinone,9
42,4,GFP-like,enrich_hydrophobic_hb_acceptor_imidazolinone,10
42,4,Red,enrich_steric_charge_phenolate,1
42,4,Red,enrich_steric_rotatable_bonds_bridge,2
42,4,Red,enrich_steric_charge_imidazolinone,3
42,4,Red,enrich_steric_rotatable_bonds_imidazolinone,4
42,4,Red,enrich_steric_charge_bridge,5
42,4,Red,clamp_imidaz_clamp,6
42,4,Red,clamp_bridge_side2,7
42,4,Red,clamp_bridge_clamp_balance,8
42,4,Red,enrich_hydrophobic_hb_acceptor_bridge,9
42,4,Red,enrich_hydrophobic_charge_phenolate,10
42,4,Far-red,enrich_steric_flex_risk_imidazolinone,1
42,4,Far-red,enrich_steric_flex_risk_phenolate,2
42,4,Far-red,enrich_steric_flex_risk_bridge,3
42,4,Far-red,enrich_steric_steric_bulky_imidazolinone,4
42,4,Far-red,enrich_hydrophobic_flex_risk_phenolate,5
42,4,Far-red,enrich_steric_charge_imidazolinone,6
42,4,Far-red,enrich_steric_steric_bulky_bridge,7
42,4,Far-red,enrich_hydrophobic_flex_risk_imidazolinone,8
42,4,Far-red,enrich_steric_rotatable_bonds_imidazolinone,9
42,4,Far-red,enrich_steric_aromatic_imidazolinone,10
777,0,GFP-like,enrich_hydrophobic_aromatic_imidazolinone,1
777,0,GFP-like,enrich_steric_flex_risk_phenolate,2
777,0,GFP-like,enrich_steric_aromatic_imidazolinone,3
777,0,GFP-like,enrich_hydrophobic_aromatic_bridge,4
777,0,GFP-like,clamp_clamp_asymmetry,5
777,0,GFP-like,enrich_steric_aromatic_bridge,6
777,0,GFP-like,enrich_steric_rotatable_bonds_imidazolinone,7
777,0,GFP-like,enrich_hydrophobic_hb_donor_imidazolinone,8
777,0,GFP-like,clamp_bridge_side2,9
777,0,GFP-like,enrich_steric_rotatable_bonds_bridge,10
777,0,Red,enrich_steric_rotatable_bonds_imidazolinone,1
777,0,Red,enrich_steric_rotatable_bonds_bridge,2
777,0,Red,enrich_steric_charge_phenolate,3
777,0,Red,enrich_steric_charge_imidazolinone,4
777,0,Red,clamp_bridge_side2,5
777,0,Red,enrich_steric_charge_bridge,6
777,0,Red,clamp_imidaz_clamp,7
777,0,Red,clamp_bridge_clamp_balance,8
777,0,Red,enrich_hydrophobic_charge_imidazolinone,9
777,0,Red,clamp_phenolate_clamp,10
777,0,Far-red,enrich_steric_flex_risk_phenolate,1
777,0,Far-red,enrich_steric_flex_risk_bridge,2
777,0,Far-red,enrich_steric_flex_risk_imidazolinone,3
777,0,Far-red,enrich_hydrophobic_flex_risk_phenolate,4
777,0,Far-red,enrich_steric_steric_bulky_imidazolinone,5
777,0,Far-red,enrich_steric_charge_imidazolinone,6
777,0,Far-red,enrich_hydrophobic_flex_risk_imidazolinone,7
777,0,Far-red,enrich_steric_steric_bulky_bridge,8
777,0,Far-red,enrich_steric_charge_bridge,9
777,0,Far-red,enrich_hydrophobic_flex_risk_bridge,10
777,1,GFP-like,enrich_hydrophobic_aromatic_imidazolinone,1
777,1,GFP-like,enrich_steric_aromatic_imidazolinone,2
777,1,GFP-like,enrich_hydrophobic_aromatic_bridge,3
777,1,GFP-like,clamp_clamp_asymmetry,4
777,1,GFP-like,enrich_steric_aromatic_bridge,5
777,1,GFP-like,enrich_hydrophobic_hb_donor_bridge,6
777,1,GFP-like,enrich_hydrophobic_hb_acceptor_imidazolinone,7
777,1,GFP-like,enrich_hydrophobic_hb_donor_imidazolinone,8
777,1,GFP-like,enrich_hydrophobic_total_bridge,9
777,1,GFP-like,enrich_hydrophobic_hb_acceptor_bridge,10
777,1,Red,enrich_steric_charge_phenolate,1
777,1,Red,enrich_steric_charge_imidazolinone,2
777,1,Red,enrich_steric_charge_bridge,3
777,1,Red,clamp_bridge_side2,4
777,1,Red,enrich_hydrophobic_charge_imidazolinone,5
777,1,Red,enrich_hydrophobic_charge_phenolate,6
777,1,Red,clamp_bridge_clamp_balance,7
777,1,Red,enrich_steric_rotatable_bonds_imidazolinone,8
777,1,Red,enrich_steric_rotatable_bonds_bridge,9
777,1,Red,enrich_hydrophobic_hb_acceptor_bridge,10
777,1,Far-red,enrich_steric_flex_risk_phenolate,1
777,1,Far-red,enrich_steric_flex_risk_bridge,2
777,1,Far-red,enrich_steric_flex_risk_imidazolinone,3
777,1,Far-red,enrich_hydrophobic_flex_risk_phenolate,4
777,1,Far-red,enrich_steric_steric_bulky_imidazolinone,5
777,1,Far-red,enrich_hydrophobic_flex_risk_imidazolinone,6
777,1,Far-red,enrich_steric_rotatable_bonds_imidazolinone,7
777,1,Far-red,enrich_hydrophobic_total_bridge,8
777,1,Far-red,enrich_hydrophobic_hb_donor_bridge,9
777,1,Far-red,enrich_steric_rotatable_bonds_bridge,10
777,2,GFP-like,enrich_hydrophobic_aromatic_imidazolinone,1
777,2,GFP-like,enrich_hydrophobic_aromatic_bridge,2
777,2,GFP-like,enrich_steric_aromatic_imidazolinone,3
777,2,GFP-like,clamp_clamp_asymmetry,4
777,2,GFP-like,enrich_steric_aromatic_bridge,5
777,2,GFP-like,enrich_steric_flex_risk_phenolate,6
777,2,GFP-like,enrich_hydrophobic_hb_donor_imidazolinone,7
777,2,GFP-like,enrich_hydrophobic_total_bridge,8
777,2,GFP-like,enrich_hydrophobic_total_imidazolinone,9
777,2,GFP-like,enrich_hydrophobic_hb_donor_bridge,10
777,2,Red,enrich_steric_rotatable_bonds_imidazolinone,1
777,2,Red,enrich_steric_rotatable_bonds_bridge,2
777,2,Red,enrich_steric_charge_phenolate,3
777,2,Red,enrich_steric_charge_imidazolinone,4
777,2,Red,clamp_bridge_clamp_balance,5
777,2,Red,enrich_hydrophobic_hb_acceptor_bridge,6
777,2,Red,enrich_steric_charge_bridge,7
777,2,Red,clamp_bridge_side2,8
777,2,Red,clamp_imidaz_clamp,9
777,2,Red,enrich_hydrophobic_flex_risk_phenolate,10
777,2,Far-red,enrich_steric_flex_risk_phenolate,1
777,2,Far-red,enrich_steric_flex_risk_bridge,2
777,2,Far-red,enrich_steric_flex_risk_imidazolinone,3
777,2,Far-red,enrich_hydrophobic_flex_risk_phenolate,4
777,2,Far-red,enrich_steric_steric_bulky_imidazolinone,5
777,2,Far-red,enrich_steric_steric_bulky_bridge,6
777,2,Far-red,enrich_steric_charge_imidazolinone,7
777,2,Far-red,clamp_clamp_asymmetry,8
777,2,Far-red,clamp_bridge_side1,9
777,2,Far-red,enrich_hydrophobic_flex_risk_imidazolinone,10
777,3,GFP-like,enrich_hydrophobic_aromatic_imidazolinone,1
777,3,GFP-like,enrich_steric_aromatic_imidazolinone,2
777,3,GFP-like,enrich_hydrophobic_aromatic_bridge,3
777,3,GFP-like,enrich_hydrophobic_total_bridge,4
777,3,GFP-like,enrich_hydrophobic_hb_donor_imidazolinone,5
777,3,GFP-like,enrich_hydrophobic_hb_donor_bridge,6
777,3,GFP-like,clamp_clamp_asymmetry,7
777,3,GFP-like,enrich_steric_aromatic_bridge,8
777,3,GFP-like,enrich_hydrophobic_total_imidazolinone,9
777,3,GFP-like,enrich_hydrophobic_hb_acceptor_imidazolinone,10
777,3,Red,enrich_steric_rotatable_bonds_bridge,1
777,3,Red,enrich_steric_charge_phenolate,2
777,3,Red,enrich_hydrophobic_charge_phenolate,3
777,3,Red,enrich_steric_rotatable_bonds_imidazolinone,4
777,3,Red,enrich_steric_charge_bridge,5
777,3,Red,enrich_steric_charge_imidazolinone,6
777,3,Red,clamp_bridge_clamp_balance,7
777,3,Red,clamp_bridge_side2,8
777,3,Red,enrich_steric_rotatable_bonds_phenolate,9
777,3,Red,clamp_imidaz_clamp,10
777,3,Far-red,enrich_steric_flex_risk_phenolate,1
777,3,Far-red,enrich_steric_flex_risk_bridge,2
777,3,Far-red,enrich_steric_flex_risk_imidazolinone,3
777,3,Far-red,enrich_hydrophobic_flex_risk_phenolate,4
777,3,Far-red,enrich_steric_steric_bulky_imidazolinone,5
777,3,Far-red,enrich_steric_charge_imidazolinone,6
777,3,Far-red,enrich_steric_charge_bridge,7
777,3,Far-red,enrich_hydrophobic_flex_risk_imidazolinone,8
777,3,Far-red,enrich_steric_steric_bulky_bridge,9
777,3,Far-red,enrich_hydrophobic_flex_risk_bridge,10
777,4,GFP-like,enrich_hydrophobic_aromatic_imidazolinone,1
777,4,GFP-like,enrich_hydrophobic_aromatic_bridge,2
777,4,GFP-like,enrich_steric_aromatic_imidazolinone,3
777,4,GFP-like,enrich_steric_flex_risk_phenolate,4
777,4,GFP-like,enrich_steric_aromatic_bridge,5
777,4,GFP-like,enrich_steric_charge_phenolate,6
777,4,GFP-like,clamp_bridge_side2,7
777,4,GFP-like,enrich_steric_flex_risk_bridge,8
777,4,GFP-like,clamp_clamp_asymmetry,9
777,4,GFP-like,enrich_steric_flex_risk_imidazolinone,10
777,4,Red,enrich_steric_charge_phenolate,1
777,4,Red,enrich_hydrophobic_hb_acceptor_bridge,2
777,4,Red,enrich_steric_charge_imidazolinone,3
777,4,Red,clamp_bridge_clamp_balance,4
777,4,Red,enrich_steric_charge_bridge,5
777,4,Red,clamp_bridge_side2,6
777,4,Red,enrich_steric_rotatable_bonds_bridge,7
777,4,Red,enrich_steric_rotatable_bonds_imidazolinone,8
777,4,Red,enrich_hydrophobic_charge_phenolate,9
777,4,Red,clamp_imidaz_clamp,10
777,4,Far-red,enrich_steric_flex_risk_bridge,1
777,4,Far-red,enrich_steric_flex_risk_phenolate,2
777,4,Far-red,enrich_steric_flex_risk_imidazolinone,3
777,4,Far-red,enrich_hydrophobic_flex_risk_phenolate,4
777,4,Far-red,enrich_steric_charge_imidazolinone,5
777,4,Far-red,enrich_hydrophobic_flex_risk_bridge,6
777,4,Far-red,enrich_steric_charge_phenolate,7
777,4,Far-red,enrich_steric_charge_bridge,8
777,4,Far-red,enrich_hydrophobic_flex_risk_imidazolinone,9
777,4,Far-red,clamp_bridge_side1,10


==> tables/top_stable_features.txt <==
[GFP-like]
enrich_hydrophobic_aromatic_bridge	25	aromatic	bridge
enrich_hydrophobic_aromatic_imidazolinone	25	aromatic	imidazolinone
enrich_steric_aromatic_imidazolinone	25	aromatic	imidazolinone
clamp_clamp_asymmetry	23	clamp	clamp
enrich_steric_aromatic_bridge	23	aromatic	bridge
enrich_hydrophobic_total_bridge	22	hydrophobic	bridge
enrich_steric_flex_risk_phenolate	21	steric	phenolate
enrich_hydrophobic_hb_donor_imidazolinone	17	hbond	imidazolinone
enrich_hydrophobic_hb_acceptor_imidazolinone	15	hbond	imidazolinone
enrich_hydrophobic_hb_donor_bridge	12	hbond	bridge
enrich_hydrophobic_total_imidazolinone	12	hydrophobic	imidazolinone
clamp_bridge_side2	9	clamp	clamp
enrich_steric_rotatable_bonds_imidazolinone	6	steric	imidazolinone
enrich_hydrophobic_hb_acceptor_bridge	5	hbond	bridge
enrich_steric_flex_risk_bridge	4	steric	bridge

[Red]
enrich_steric_charge_bridge	25	electrostatic	bridge
enrich_steric_charge_imidazolinone	25	electrostatic	imidazolinone
enrich_steric_charge_phenolate	25	electrostatic	phenolate
enrich_steric_rotatable_bonds_bridge	25	steric	bridge
enrich_steric_rotatable_bonds_imidazolinone	25	steric	imidazolinone
clamp_bridge_side2	23	clamp	clamp
clamp_bridge_clamp_balance	22	clamp	clamp
clamp_imidaz_clamp	16	clamp	clamp
enrich_hydrophobic_charge_imidazolinone	16	electrostatic	imidazolinone
enrich_hydrophobic_hb_acceptor_bridge	16	hbond	bridge
enrich_hydrophobic_charge_phenolate	15	electrostatic	phenolate
enrich_hydrophobic_flex_risk_phenolate	4	steric	phenolate
clamp_bridge_clamp_total	3	clamp	clamp
enrich_hydrophobic_aromatic_imidazolinone	3	aromatic	imidazolinone
clamp_phenolate_clamp	2	clamp	clamp

[Far-red]
enrich_hydrophobic_flex_risk_phenolate	25	steric	phenolate
enrich_steric_flex_risk_bridge	25	steric	bridge
enrich_steric_flex_risk_imidazolinone	25	steric	imidazolinone
enrich_steric_flex_risk_phenolate	25	steric	phenolate
enrich_steric_steric_bulky_imidazolinone	22	steric	imidazolinone
enrich_hydrophobic_flex_risk_imidazolinone	20	steric	imidazolinone
enrich_steric_charge_imidazolinone	20	electrostatic	imidazolinone
enrich_hydrophobic_flex_risk_bridge	14	steric	bridge
enrich_steric_charge_bridge	14	electrostatic	bridge
enrich_steric_steric_bulky_bridge	12	steric	bridge
enrich_steric_aromatic_imidazolinone	7	aromatic	imidazolinone
clamp_bridge_side1	6	clamp	clamp
enrich_hydrophobic_aromatic_imidazolinone	6	aromatic	imidazolinone
enrich_steric_charge_phenolate	6	electrostatic	phenolate
clamp_clamp_asymmetry	4	clamp	clamp


